Routing Algorithms for Recursively-Defined Data Centre Networks

The server-centric data centre network architecture can accommodate a wide variety of network topologies. Newly proposed topologies in this arena often require several rounds of analysis and experimentation in order that they might achieve their full potential as data centre networks. We propose a family of novel routing algorithms on two well-known data centre networks of this type, (Generalized) DCell and FiConn, using techniques that can be applied more generally to the class of networks we call completely connected recursively-defined networks. In doing so, we develop a classification of all possible routes from server-node to server-node on these networks, called general routes of order $t$, and find that for certain topologies of interest, our routing algorithms efficiently produce paths that are up to 16% shorter than the best previously known algorithms, and are comparable to shortest paths. In addition to finding shorter paths, we show evidence that our algorithms also have good load-balancing properties.

==> dat/ispa/allexp_v3_v3.1_bfs.dat <==
#trials=10000, program version=3
idx	  network        k   n   N         D    trials   seed   mean_savings_int_list   min_savings_int_list   max_savings_int_list   std_savings_int_list   mean_savings_ti_list   min_savings_ti_list   max_savings_ti_list   std_savings_ti_list   mean_savings_ex_list   min_savings_ex_list   max_savings_ex_list   std_savings_ex_list   mean_pr_int_list   min_pr_int_list   max_pr_int_list   std_pr_int_list   mean_pr_ti_list   min_pr_ti_list   max_pr_ti_list   std_pr_ti_list   mean_dr_list   min_dr_list   max_dr_list   std_dr_list     mean_pr_ex_list   min_pr_ex_list   max_pr_ex_list   std_pr_ex_list   mean_n_good_routes_int_list   min_n_good_routes_int_list   max_n_good_routes_int_list   std_n_good_routes_int_list   mean_n_good_routes_ti_list   min_n_good_routes_ti_list   max_n_good_routes_ti_list   std_n_good_routes_ti_list   mean_n_good_routes_ex_list   min_n_good_routes_ex_list   max_n_good_routes_ex_list   std_n_good_routes_ex_list   mean_nproxies_int_list   min_nproxies_int_list   max_nproxies_int_list   std_nproxies_int_list   mean_nproxies_ti_list   min_nproxies_ti_list   max_nproxies_ti_list   std_nproxies_ti_list   mean_nproxies_ex_list   min_nproxies_ex_list   max_nproxies_ex_list   std_nproxies_ex_list  success_rate_int success_rate_ti success_rate_ex mean_bfs max_bfs std_bfs
4	  FiConn_   2   36   117648   7   10000    0      0.616723025816          0.0                    59.5867657793          3.23264207852          0.600336665227         0.0                   59.5867657793         3.19777938748         0.616723025816         0.0                   59.5867657793         3.23264207852         6.6715             1.0               7.0               0.754748113261    6.6726            1.0              7.0              0.754497293976   6.7129         1.0           7.0           0.73900487334   6.6715            1.0              7.0              0.754748113261   2.0641                        1.0                          19.0                         3.70310173858                2.0144                       1.0                         19.0                        3.52582412828               2.0705                       1.0                         28.0                        3.73937535463               17.2066                  0.0                     20.0                    6.31592475656           17.202                  0.0                    20.0                   6.31488588799          168.997                 0.0                    170.0                  13.0200208561 nan nan nan   6.671500 7 0.754748
10	  FiConn_   3   10   116160   15   10000    0      3.82505662471           0.0                    77.0404154019          8.71243528689          2.59934361566          0.0                   69.3363738617         7.3477826998          3.99685675105          0.0                   77.0404154019         8.81962234717         12.4837            1.0               15.0              2.02231137175     12.6428           1.0              15.0             2.04108421249    12.9802        1.0           15.0          2.07654500648   12.4614           1.0              15.0             2.01675897709    2.7805                        1.0                          19.0                         3.26615776236                1.5583                       1.0                         7.0                         1.07782989462               3.4569                       1.0                         75.0                        5.53774403985               14.1072                  0.0                     18.0                    5.77697546338           3.85                    0.0                    6.0                    1.60479205374          118.0123                0.0                    119.0                  10.7968701924 nan nan nan   12.339000 13 1.993910
9	  FiConn_   3   16   3553776   15   10000    0      2.12966795187           0.0                    58.0884541936          5.92451369456          1.90167076916          0.0                   58.0884541936         5.68114291417         2.23204885239          0.0                   58.0884541936         6.0191224518          13.4788            3.0               15.0              1.60006455515     13.5102           3.0              15.0             1.60254571706    13.7721        3.0           15.0          1.57436001313   13.4647           3.0              15.0             1.59756349824    3.7899                        1.0                          39.0                         6.35126694835                1.9109                       1.0                         7.0                         1.62985485019               5.1539                       1.0                         283.0                       13.0564873521               35.2992                  0.0                     38.0                    9.05484833599           5.6448                  0.0                    6.0                    1.37921107243          663.404                 0.0                    665.0                  32.5407233151 nan nan nan   13.366400 15 1.589466
1	    FiConn_   4   6   857472     31   10000    0      5.96366086764           0.0                    86.2869493044          10.661244754           3.12153311364          0.0                   86.2869493044         7.98157135962         NaN                    NaN                   NaN                   NaN                   22.886             2.0               31.0              3.60598174017     23.5777           2.0              31.0             3.76961320408    24.3374        2.0           31.0          3.99974512139   NaN               NaN              NaN              NaN              3.6747                        1.0                          25.0                         4.57331077308                1.4057                       1.0                         5.0                         0.783561680336              NaN                          NaN                         NaN                         NaN                         20.2941                  0.0                     24.0                    6.77195622617           2.4836                  0.0                    4.0                    1.02226979979          NaN                     NaN                    NaN                    NaN nan nan nan  nan nan nan  
2            FiConn_   4   8   37970240   31   10000    0      4.9793234096            0.0                    65.456617664           8.77344207774          2.06111337856          0.0                   50.0550605666         5.79221957125         NaN                    NaN                   NaN                   NaN                   24.6782            5.0               31.0              3.15192611332     25.4361           5.0              31.0             3.26238886525    25.9714        5.0           31.0          3.38347851075   NaN               NaN              NaN              NaN              6.2328                        1.0                          59.0                         9.84283964663                1.4091                       1.0                         5.0                         0.838932399396              NaN                          NaN                         NaN                         NaN                         54.3683                  0.0                     58.0                    11.2022142485           2.8671                  0.0                    4.0                    0.890346484065         NaN                     NaN                    NaN                    NaN nan nan nan   nan nan nan  
7	  DCell_alpha_   2   18   117306   7   10000    0      1.64697621882           0.0                    61.055652227           5.52188119294          1.64697621882          0.0                   61.055652227          5.52188119294         1.64850261013          0.0                   61.055652227          5.52353530358         6.4435             2.0               7.0               0.824424476572    6.4435            2.0              7.0              0.824424476572   6.5514         2.0           7.0           0.799638657269   6.4434            2.0              7.0              0.824417616527   3.5887                        1.0                          39.0                         7.30641298293                3.5875                       1.0                         38.0                        7.30132006403               3.7879                       1.0                         55.0                        8.07575602489               34.3953                  0.0                     40.0                    12.7210699421           32.7623                 0.0                    38.0                   12.1122528613          339.7383                0.0                    341.0                  20.7048468282   nan nan nan   6.443400 7 0.824418
8	  DCell_alpha_   2   43   3581556   7   10000    0      0.703915530136          0.0                    43.9947206335          3.28902935048          0.703915530136         0.0                   43.9947206335         3.28902935048         0.703915530136         0.0                   43.9947206335         3.28902935048         6.771              3.0               7.0               0.546615842149    6.771             3.0              7.0              0.546615842149   6.819          3.0           7.0           0.514456476824   6.771             3.0              7.0              0.546615842149   3.8743                        1.0                          88.0                         13.0142474455                3.8742                       1.0                         88.0                        13.0136047946               3.9709                       1.0                         130.0                       13.6098925825               84.9007                  0.0                     90.0                    19.3229857239           83.0538                 0.0                    88.0                   18.9009002421          1889.4872               0.0                    1891.0                 53.4668318341 nan nan nan   nan nan nan  
0  DCell_alpha_   3   3   24492   15   10000    0      9.03203650101           0.0                    98.1209831723          15.2040667157          8.74846685964          0.0                   98.1209831723         15.0739043365         10.0750625521          0.0                   98.1209831723         15.5432207            9.271              0.0               15.0              1.87928501596     9.2999            0.0              15.0             1.89523591722    10.1915        0.0           15.0          2.20927948472   9.1647            0.0              14.0             1.83475081171    5.8172                        1.0                          29.0                         6.86767068591                3.2226                       1.0                         9.0                         2.80072020083               11.388                       1.0                         140.0                       18.583702306                22.3348                  0.0                     28.0                    10.1124148972           6.6251                  0.0                    8.0                    2.87752984481          153.977                 0.0                    155.0                  12.5512638576          36.13              34.91             40.8 8.819282 14 1.677560
0	  DCell_alpha_   3   6   3263442   15   10000    0      5.58333734032           0.0                    72.1257873732          10.1599706899          5.44148995849          0.0                   72.1257873732         10.0597481714         6.33184273373          0.0                   72.1257873732         10.5851749306         11.7815            2.0               15.0              1.68447068664     11.7992           2.0              15.0             1.68806525835    12.4782        2.0           15.0          1.78802809386   11.6881           2.0              15.0             1.65894351904    11.5876                       1.0                          89.0                         18.0594390991                4.6472                       1.0                         15.0                        5.01972627991               29.5879                      1.0                         1339.0                      80.7409510949               82.6899                  0.0                     88.0                    19.4585662774           13.3096                 0.0                    14.0                   2.9649666006           1803.917                0.0                    1805.0                 44.202234047 nan nan nan   nan nan nan  
5	  DCell_beta_   2   18   117306   7   10000    0      2.6241599488            0.0                    45.7170722787          6.86208765322          2.6241599488           0.0                   45.7170722787         6.86208765322         2.66835311867          0.0                   45.7170722787         6.89404516761         6.3899             1.0               7.0               0.831713390969    6.3899            1.0              7.0              0.831713390969   6.5621         1.0           7.0           0.790446753809   6.387             1.0              7.0              0.83264658171    3.5423                        1.0                          36.0                         5.60572503119                3.5423                       1.0                         36.0                        5.60572503119               3.7505                       1.0                         53.0                        6.25974186263               31.5033                  0.0                     36.0                    11.0764731723           31.5033                 0.0                    36.0                   11.0764731723          339.7383                0.0                    341.0    nan nan nan              20.7048468282 6.373800 7 0.832312
6	  DCell_beta_   2   43   3581556   7   10000    0      1.10517509613           0.0                    44.0308803241          4.20381840396          1.10517509613          0.0                   44.0308803241         4.20381840396         1.10811048816          0.0                   44.0308803241         4.20816808162         6.7381             2.0               7.0               0.574927338143    6.7381            2.0              7.0              0.574927338143   6.8134         2.0           7.0           0.524602669452   6.7379            2.0              7.0              0.575010133533   3.8891                        1.0                          85.0                         10.5413525319                3.8891                       1.0                         85.0                        10.5413525319               3.9961                       1.0                         118.0                       11.0795469414               81.1751                  0.0                     86.0                    18.2938324695           81.1751                 0.0                    86.0                   18.2938324695          1889.4872               0.0                    1891.0                 53.4668318341 nan nan nan   nan nan nan  
0  DCell_beta_    3   3   24492   15   10000    0      14.9220599358           0.0                    98.223143337           17.9964717078          12.8073156597          0.0                   98.223143337          17.2332011356         16.9267942913          0.0                   98.223143337          18.1898018965         8.6617             0.0               13.0              1.58956150575     8.877             0.0              14.0             1.70662305628    10.1809        0.0           15.0          2.19327523025   8.4576            0.0              13.0             1.4841908645     5.6376                        1.0                          25.0                         5.38360144852                2.9454                       1.0                         7.0                         2.06398760764               11.182                       1.0                         129.0                       14.2953318133               19.514                   0.0                     24.0                    8.65361730777           5.0256                  0.0                    6.0                    2.16799784628          153.977                 0.0                    155.0                  12.5512638576          54.07              47.49             61.46 8.008701 11 1.262752
3	  DCell_beta_   3   6   3263442   15   10000    0      11.7713049401           0.0                    80.1314155215          12.7338161597          9.37617693017          0.0                   80.1314155215         12.0628860137         13.4941303738          0.0                   80.1314155215         13.0336366083         11.0105            2.0               15.0              1.45044825141     11.3094           2.0              15.0             1.56815737468    12.4795        2.0           15.0          1.78921767261   10.7955           2.0              14.0             1.35825779454    11.6361                       1.0                          83.0                         12.7790299769                4.5131                       1.0                         13.0                        3.71577839637               29.3509                      1.0                         1154.0                      52.7706456593               79.0639                  0.0                     84.0                    18.4012846703           11.4043                 0.0                    12.0                   2.57369460123          1803.917                0.0                    1805.0                 44.202234047 nan nan nan   nan nan nan  



==> dat/ispa/histograms/DCell_beta_k3_clever_hist_k3n3t1000000s1norm.dat <==
#Binned histogram for file DCell_beta_k3_clever_hist_k3n3t1000000s1.dat with bins=0, bin_size=20, norm=1
0 0.000224563
20 0.011861
40 0.128409
60 0.352666
80 0.196666
100 0.109281
120 0.128756
140 0.0662563
160 0.00576719
180 0.000112282
200 0
220 0
240 0
260 0

==> dat/ispa/histograms/DCell_beta_k3_clever_hist_k3n3t1000000splainnorm.dat <==
#Binned histogram for file DCell_beta_k3_clever_hist_k3n3t1000000splain.dat with bins=0, bin_size=20, norm=1
0 3.06222e-05
20 0.111179
40 0.145925
60 0.167626
80 0.0860281
100 0.135463
120 0.0983586
140 0.0158725
160 0.0932447
180 0.119294
200 0.0259472
220 0.00102074
240 1.02074e-05
260 0

